The stellar population responsible for a kiloparsec size superbubble seen in the JWST "phantom" images of NGC628

We here study the multi-band properties of a kiloparsec-size superbubble in the late-type spiral galaxy NGC628. The superbubble is the largest of many holes seen in the early release images using JWST/MIRI filters that trace the Polycyclic Aromatic Hydrocarbon (PAH) emissions. The superbubble is located in the interarm region ~3 kpc from the galactic center in the south-east direction. The shell surrounding the superbubble is detected in HI, CO, and Halpha with an expansion velocity of 12 km/s, and contains as much as 2x10^7 Msun of mass in gas that is mostly in molecular form. We find a clear excess of blue, bright stars inside the bubble as compared to the surrounding disk on the HST/ACS images. These excess blue, bright stars are part of a stellar population of 10^5 Msun mass that is formed over the last 50 Myr in different star formation episodes, as determined from an analysis of color-magnitude diagrams using a Bayesian technique. The mechanical power injected by the massive stars of these populations is sufficient to provide the energy necessary for the expansion of the shell gas. Slow and steady, rather than violent, injection of energy is probably the reason for the maintenance of the shell structure over the kiloparsec scale. The expanding shell is currently the site for triggered star formation as inferred from the JWST 21 micron (F2100W filter) and the Halpha images.

==> astroph.txt <==
The stellar population responsible for a kiloparsec size superbubble seen in the JWST "phantom" images of NGC628
Y. D. Mayya (1), J. A. Alzate (1), L. Lomelí-Núñez (2,3), J. Zaragoza-Cardiel (1,4), V. M. A. Gómez-González (5), S. Silich (1), D. Fernández-Arenas (2,6), O. Vega (1), P.A. Ovando (1), L. H. Rodríguez (1), D. Rosa-González (1), A. Luna (1), M. Zamora-Avilés (1,4), F. Rosales-Ortega (1)
((1) INAOE, Puebla, Mexico, (2) IRyA-UNAM, Morelia, Mexico, (3) UFRJ, Rio de Janeiro, Brazil, (4) CONACyT, Mexico, IPAUP, (5) Potsdam, Germany, (6) CFHT, Hawaii, USA)

We here study the multi-band properties of a kiloparsec-size superbubble in the late- type spiral galaxy NGC628. The superbubble is the largest of many holes seen in the early release images with JWST/MIRI filters that trace the Polycyclic Aromatic Hydrocarbon (PAH) emissions. The superbubble is located in the interarm region ~3 kpc from the galactic center in the south-east direction. The shell surrounding the superbubble is detected in HI, CO, and Halpha with an expansion velocity of 12 km/s, and contains as much as 2E7 Msun of mass in gas that is mostly in molecular form. We used the HST/ACS and JWST/NIRCam images to search for the stellar population that might be responsible for the origin of the bubble, and find a clear excess of blue, bright stars inside the bubble as compared to the surrounding disk. We determine the star formation history using the color-magnitude diagram of stars inside the bubble and the surrounding disk with a Bayesian technique, and find that the excess blue, bright stars inside the bubble are part of a population of stars of mass=1E5 Msun that are formed over the last 50 Myr in different star formation episodes. The observed stellar population inside the bubble does not belong to clusters, with a tendency for younger stars to lie closer to the shell rather than the bubble center. The mechanical power injected by the massive stars of these populations is sufficient to provide the energy necessary for the expansion of the shell gas. Slow and steady, rather than violent, injection of energy is probably the reason for the maintenance of the shell structure over the kiloparsec scale. The expanding shell is currently the site for triggered star formation as inferred from the JWST 21-μm (F2100W filter) and the Halpha images.

